Spatial entanglement engineering by pump shaping

The ability to engineer the properties of quantum optical states is essential for quantum information processing applications. Here, we demonstrate tunable control of spatial correlations between photon pairs produced by spontaneous parametric down-conversion. By shaping the spatial pump beam profile in a type-I collinear configuration, we tailor the spatial structure of coincidences between photon pairs entangled in high dimensions, without effect on intensity. The results highlight fundamental aspects of spatial coherence and hold potential for the development of quantum technologies based on high-dimensional spatial entanglement.

==> Pump shaping arxiv (2)/schema_exp_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'schema_exp_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246.72423394bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50549413)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{schema_exp_v2.pdf}}%
    \put(0.01748542,0.01093139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{pump shaping}}}}%
    \put(0.58510403,0.00500218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{SPDC}}}}%
    \put(0.77683091,0.00506214){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{detection}}}}%
    \put(0.05255972,0.22197211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SLM}}}%
    \put(0.26684863,0.04874653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_1$}}}%
    \put(0.46015523,0.04874724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_2$}}}%
    \put(0.73274374,0.04874342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_3$}}}%
    \put(0.8093811,0.22197364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EMCCD}}}%
    \put(0.53648877,0.24378862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{BBO}}}%
    \put(0.64150437,0.24631887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{filter}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{schema_exp_v2.pdf}}%
    \put(0.33322324,0.37092316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{laser}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{schema_exp_v2.pdf}}%
  \end{picture}%
\endgroup%


==> schema_exp_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'schema_exp_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246.72423394bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50549413)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{schema_exp_v2.pdf}}%
    \put(0.01748542,0.01093139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{pump shaping}}}}%
    \put(0.58510403,0.00500218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{SPDC}}}}%
    \put(0.77683091,0.00506214){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{detection}}}}%
    \put(0.05255972,0.22197211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SLM}}}%
    \put(0.26684863,0.04874653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_1$}}}%
    \put(0.46015523,0.04874724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_2$}}}%
    \put(0.73274374,0.04874342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_3$}}}%
    \put(0.8093811,0.22197364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EMCCD}}}%
    \put(0.53648877,0.24378862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{BBO}}}%
    \put(0.64150437,0.24631887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{filter}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{schema_exp_v2.pdf}}%
    \put(0.33322324,0.37092316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{laser}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{schema_exp_v2.pdf}}%
  \end{picture}%
\endgroup%

